LT-ViT: A Vision Transformer for multi-label Chest X-ray classification

Vision Transformers (ViTs) are widely adopted in medical imaging tasks, and some existing efforts have been directed towards vision-language training for Chest X-rays (CXRs). However, we envision that there still exists a potential for improvement in vision-only training for CXRs using ViTs, by aggregating information from multiple scales, which has been proven beneficial for non-transformer networks. Hence, we have developed LT-ViT, a transformer that utilizes combined attention between image tokens and randomly initialized auxiliary tokens that represent labels. Our experiments demonstrate that LT-ViT (1) surpasses the state-of-the-art performance using pure ViTs on two publicly available CXR datasets, (2) is generalizable to other pre-training methods and therefore is agnostic to model initialization, and (3) enables model interpretability without grad-cam and its variants.

==> fullrefs.txt <==

% --------- transformers ---------------------------------------------------------------------------

@inproceedings{carion2020end,
  title={End-to-end object detection with transformers},
  author={Carion, Nicolas and Massa, Francisco and Synnaeve, Gabriel and Usunier, Nicolas and Kirillov, Alexander and Zagoruyko, Sergey},
  booktitle={ECCV},
  year={2020},
}

@inproceedings{xu2022groupvit,
  title={Groupvit: Semantic segmentation emerges from text supervision},
  author={Xu, Jiarui and De Mello, Shalini and Liu, Sifei and Byeon, Wonmin and Breuel, Thomas and Kautz, Jan and Wang, Xiaolong},
  journal={CVPR},
  year={2022}
}

@article{liu2021query2label,
  title={Query2label: A simple transformer way to multi-label classification},
  author={Liu, Shilong and Zhang, Lei and Yang, Xiao and Su, Hang and Zhu, Jun},
  journal={arXiv preprint arXiv:2107.10834},
  year={2021}
}

@inproceedings{sandler2022fine,
  title={Fine-tuning image transformers using learnable memory},
  author={Sandler, Mark and Zhmoginov, Andrey and Vladymyrov, Max and Jackson, Andrew},
  booktitle={CVPR},
  year={2022}
}

@article{devlin2018bert,
  title={Bert: Pre-training of deep bidirectional transformers for language understanding},
  author={Devlin, Jacob and Chang, Ming-Wei and Lee, Kenton and Toutanova, Kristina},
  journal={arXiv preprint arXiv:1810.04805},
  year={2018}
}


@article{vaswani2017attention,
  title={Attention is all you need},
  author={Vaswani, Ashish and Shazeer, Noam and Parmar, Niki and Uszkoreit, Jakob and Jones, Llion and Gomez, Aidan N and Kaiser, {\L}ukasz and Polosukhin, Illia},
  booktitle={NeurIPS},
  year={2017}
}

@inproceedings{touvron2021training,
  title={Training data-efficient image transformers \& distillation through attention},
  author={Touvron, Hugo and Cord, Matthieu and Douze, Matthijs and Massa, Francisco and Sablayrolles, Alexandre and J{\'e}gou, Herv{\'e}},
  booktitle={ICML},
  year={2021},
}

@article{dosovitskiy2020image,
  title={An image is worth 16x16 words: Transformers for image recognition at scale},
  author={Dosovitskiy, Alexey and Beyer, Lucas and Kolesnikov, Alexander and Weissenborn, Dirk and Zhai, Xiaohua and Unterthiner, Thomas and Dehghani, Mostafa and Minderer, Matthias and Heigold, Georg and Gelly, Sylvain and others},
  booktitle={ICLR},
  year={2021}
}

@inproceedings{selvaraju2017grad,
  title={Grad-cam: Visual explanations from deep networks via gradient-based localization},
  author={Selvaraju, Ramprasaath R and Cogswell, Michael and Das, Abhishek and Vedantam, Ramakrishna and Parikh, Devi and Batra, Dhruv},
  journal={ICCV},
  year={2017}
}

@article{WANG2021101846,
title = {Triple attention learning for classification of 14 thoracic diseases using chest radiography},
journal = {Medical Image Analysis},
year = {2021},
author = {Hongyu Wang and Shanshan Wang and Zibo Qin and Yanning Zhang and Ruijiang Li and Yong Xia},
}

@inproceedings{lanchantin2021general,
  title={General multi-label image classification with transformers},
  author={Lanchantin, Jack and Wang, Tianlu and Ordonez, Vicente and Qi, Yanjun},
  booktitle={CVPR},
  year={2021}
}
% --- pre-training related ------------------------------------------------------------------------
@article{GMML,
  title={GMML is All you Need},
  author={Atito, Sara and Awais, Muhammad and Kittler, Josef},
  journal={arXiv preprint arXiv:2205.14986},
  year={2022}
}

@article{anwar2022ss,
  title={SS-CXR: Multitask Representation Learning using Self Supervised Pre-training from Chest X-Rays},
  author={Anwar, Syed Muhammad and Parida, Abhijeet and Atito, Sara and Awais, Muhammad and Nino, Gustavo and Kitler, Josef and Linguraru, Marius George},
  journal={arXiv preprint arXiv:2211.12944},
  year={2022}
}


@inproceedings{hatamizadeh2022swin,
  title={Swin unetr: Swin transformers for semantic segmentation of brain tumors in mri images},
  author={Hatamizadeh, Ali and Nath, Vishwesh and Tang, Yucheng and Yang, Dong and Roth, Holger R and Xu, Daguang},
  booktitle={BrainLes held in Conjunction with MICCAI},
  year={2022},
}


@inproceedings{atito2022sb,
  title={SB-SSL: Slice-Based Self-supervised Transformers for Knee Abnormality Classification from MRI},
  author={Atito, Sara and Anwar, Syed Muhammad and Awais, Muhammad and Kittler, Josef},
  booktitle={MILLanD held in Conjunction with MICCAI},
  year={2022},
}

@article{zhao2016loss,
  title={Loss functions for image restoration with neural networks},
  author={Zhao, Hang and Gallo, Orazio and Frosio, Iuri and Kautz, Jan},
  journal={IEEE Trans. on computational imaging},
  year={2016},
  publisher={IEEE}
}


@inproceedings{wei2022masked,
  title={Masked feature prediction for self-supervised visual pre-training},
  author={Wei, Chen and Fan, Haoqi and Xie, Saining and Wu, Chao-Yuan and Yuille, Alan and Feichtenhofer, Christoph},
  booktitle={CVPR},
  year={2022}
}

@inproceedings{johnson2016perceptual,
  title={Perceptual losses for real-time style transfer and super-resolution},
  author={Johnson, Justin and Alahi, Alexandre and Fei-Fei, Li},
  journal={ECCV},
  year={2016},
}



% --------------- DATASETS ------------------------------------------------------------------
@inproceedings{wang2017chestx,
  title={Chestx-ray8: Hospital-scale chest x-ray database and benchmarks on weakly-supervised classification and localization of common thorax diseases},
  author={Wang, Xiaosong and Peng, Yifan and Lu, Le and Lu, Zhiyong and Bagheri, Mohammadhadi and Summers, Ronald M},
  booktitle={CVPR},
  year={2017}
}

@inproceedings{irvin2019chexpert,
  title={Chexpert: A large chest radiograph dataset with uncertainty labels and expert comparison},
  author={Irvin, Jeremy and Rajpurkar, Pranav and Ko, Michael and Yu, Yifan and Ciurea-Ilcus, Silviana and Chute, Chris and Marklund, Henrik and Haghgoo, Behzad and Ball, Robyn and Shpanskaya, Katie and others},
  booktitle={AAAI},

  year={2019}
}

@article{johnson2019mimic,
  title={MIMIC-CXR-JPG, a large publicly available database of labeled chest radiographs},
  author={Johnson, Alistair EW and Pollard, Tom J and Greenbaum, Nathaniel R and Lungren, Matthew P and Deng, Chih-ying and Peng, Yifan and Lu, Zhiyong and Mark, Roger G and Berkowitz, Seth J and Horng, Steven},
  journal={arXiv preprint arXiv:1901.07042},
  year={2019}
}

@article{ILSVRC15,
Author = {Olga Russakovsky and Jia Deng and Hao Su and Jonathan Krause and Sanjeev Satheesh and Sean Ma and Zhiheng Huang and Andrej Karpathy and Aditya Khosla and Michael Bernstein and Alexander C. Berg and Li Fei-Fei},
Title = {{ImageNet Large Scale Visual Recognition Challenge}},
Year = {2015},
journal   = {IJCV},
doi = {10.1007/s11263-015-0816-y},
volume={115},
number={3},
pages={211-252}
}



% ----------------- LT generalize results --------------------------------------
@inproceedings{wangmulti,
  title={Multi-Granularity Cross-modal Alignment for Generalized Medical Visual Representation Learning},
  author={Wang, Fuying and Zhou, Yuyin and Wang, Shujun and Vardhanabhuti, Varut and Yu, Lequan},
  booktitle={NeurIPS},
  year={2022}
}

@inproceedings{caron2021emerging,
  title={Emerging properties in self-supervised vision transformers},
  author={Caron, Mathilde and Touvron, Hugo and Misra, Ishan and J{\'e}gou, Herv{\'e} and Mairal, Julien and Bojanowski, Piotr and Joulin, Armand},
  booktitle={ICCV},
  year={2021}
}

% ----------------- pre-training SoTA --------------------------------------
@inproceedings{haghighi2022dira,
  title={DiRA: discriminative, restorative, and adversarial learning for self-supervised medical image analysis},
  author={Haghighi, Fatemeh and Taher, Mohammad Reza Hosseinzadeh and Gotway, Michael B and Liang, Jianming},
  booktitle={CVPR},
  year={2022}
}

@inproceedings{pang2022popar,
  title={POPAR: Patch Order Prediction and Appearance Recovery for Self-supervised Medical Image Analysis},
  author={Pang, Jiaxuan and Haghighi, Fatemeh and Ma, DongAo and Islam, Nahid Ul and Hosseinzadeh Taher, Mohammad Reza and Gotway, Michael B and Liang, Jianming},
  booktitle={DART, held in Conjunction with MICCAI},
  year={2022},
}
